Toward efficient resource utilization at edge nodes in federated learning

Federated learning (FL) enables edge nodes to collaboratively contribute to constructing a global model without sharing their data. This is accomplished by devices computing local, private model updates that are then aggregated by a server. However, computational resource constraints and network communication can become a severe bottleneck for larger model sizes typical for deep learning applications. Edge nodes tend to have limited hardware resources (RAM, CPU), and the network bandwidth and reliability at the edge is a concern for scaling federated fleet applications. In this paper, we propose and evaluate a FL strategy inspired by transfer learning in order to reduce resource utilization on devices, as well as the load on the server and network in each global training round. For each local model update, we randomly select layers to train, freezing the remaining part of the model. In doing so, we can reduce both server load and communication costs per round by excluding all untrained layer weights from being transferred to the server. The goal of this study is to empirically explore the potential trade-off between resource utilization on devices and global model convergence under the proposed strategy. We implement the approach using the federated learning framework FEDn. A number of experiments were carried out over different datasets (CIFAR-10, CASA, and IMDB), performing different tasks using different deep-learning model architectures. Our results show that training the model partially can accelerate the training process, efficiently utilizes resources on-device, and reduce the data transmission by around 75% and 53% when we train 25%, and 50% of the model layers, respectively, without harming the resulting global model accuracy.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/sadi.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{multirow}
\begin{table}[]
\begin{tabular}{|l|ll|llll|llllllll|}
\hline
\multirow{3}{*}{\textbf{Flavour}} & \multicolumn{2}{c|}{\textbf{Characteristics}}                                                             & \multicolumn{4}{c|}{\textbf{Training time}}                                                                                                                                                                                             & \multicolumn{8}{c|}{\textbf{Resources Consumption}}                                                                                                                                                                                               \\ \cline{2-15} 
                                  & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{VCPUS}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{RAM}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{4 Layers}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{7 Layers}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{10 Layers}}} & \multicolumn{1}{c|}{\multirow{2}{*}{\textbf{14 Layers}}} & \multicolumn{2}{c|}{\textbf{4 Layers}}                     & \multicolumn{2}{c|}{\textbf{7 Layers}}                     & \multicolumn{2}{c|}{\textbf{10 Layers}}                    & \multicolumn{2}{c|}{\textbf{14 Layers}}                    \\ \cline{8-15} 
                                  & \multicolumn{1}{c|}{}                                & \multicolumn{1}{c|}{}                              & \multicolumn{1}{c|}{}                                   & \multicolumn{1}{c|}{}                                   & \multicolumn{1}{c|}{}                                    & \multicolumn{1}{c|}{}                                    & \multicolumn{1}{c|}{CPU\%} & \multicolumn{1}{c|}{RAM (MB)} & \multicolumn{1}{c|}{CPU\%} & \multicolumn{1}{c|}{RAM (MB)} & \multicolumn{1}{c|}{CPU\%} & \multicolumn{1}{c|}{RAM (MB)} & \multicolumn{1}{c|}{CPU\%} & \multicolumn{1}{c|}{RAM (MB)} \\ \hline
ssc.small.highcpu                 & \multicolumn{1}{l|}{2}                               & 2GB                                                & \multicolumn{1}{l|}{535.24}                             & \multicolumn{1}{l|}{546.23}                             & \multicolumn{1}{l|}{604.65}                              & 619.65                                                   & \multicolumn{1}{l|}{90\%}  & \multicolumn{1}{l|}{1323}     & \multicolumn{1}{l|}{94\%}  & \multicolumn{1}{l|}{1515}     & \multicolumn{1}{l|}{96\%}  & \multicolumn{1}{l|}{1682}     & \multicolumn{1}{l|}{98\%}  & 1876                          \\ \hline
ssc.medium                        & \multicolumn{1}{l|}{2}                               & 4GB                                                & \multicolumn{1}{l|}{467.16}                             & \multicolumn{1}{l|}{533.75}                             & \multicolumn{1}{l|}{555.92}                              & 582.22                                                   & \multicolumn{1}{l|}{80\%}  & \multicolumn{1}{l|}{2647}     & \multicolumn{1}{l|}{87\%}  & \multicolumn{1}{l|}{2930}     & \multicolumn{1}{l|}{90\%}  & \multicolumn{1}{l|}{3165}     & \multicolumn{1}{l|}{93\%}  & 3394                          \\ \hline
ssc.medium.highcpu                & \multicolumn{1}{l|}{4}                               & 4GB                                                & \multicolumn{1}{l|}{280.87}                             & \multicolumn{1}{l|}{310.19}                             & \multicolumn{1}{l|}{323.15}                              & 357.6                                                    & \multicolumn{1}{l|}{71\%}  & \multicolumn{1}{l|}{2690}     & \multicolumn{1}{l|}{77\%}  & \multicolumn{1}{l|}{2865}     & \multicolumn{1}{l|}{82\%}  & \multicolumn{1}{l|}{3010}     & \multicolumn{1}{l|}{88\%}  & 3149                          \\ \hline
ssc.large                         & \multicolumn{1}{l|}{4}                               & 8GB                                                & \multicolumn{1}{l|}{270.26}                             & \multicolumn{1}{l|}{303.13}                             & \multicolumn{1}{l|}{315.37}                              & 342.66                                                   & \multicolumn{1}{l|}{68\%}  & \multicolumn{1}{l|}{5294}     & \multicolumn{1}{l|}{76\%}  & \multicolumn{1}{l|}{5761}     & \multicolumn{1}{l|}{79\%}  & \multicolumn{1}{l|}{6101}     & \multicolumn{1}{l|}{86\%}  & 6388                          \\ \hline
ssc.xlarge                        & \multicolumn{1}{l|}{8}                               & 16GB                                               & \multicolumn{1}{l|}{160.24}                             & \multicolumn{1}{l|}{180.08}                             & \multicolumn{1}{l|}{187.04}                              & 195.86                                                   & \multicolumn{1}{l|}{55\%}  & \multicolumn{1}{l|}{10589}    & \multicolumn{1}{l|}{60\%}  & \multicolumn{1}{l|}{11322}    & \multicolumn{1}{l|}{64\%}  & \multicolumn{1}{l|}{11860}    & \multicolumn{1}{l|}{78\%}  & 12576                         \\ \hline
\end{tabular}
\end{table}

==> figures/table.txt <==
\hline
Layer (type)            & Output Shape        & Param \# & Layer (type)            & Output Shape      & Param \# & Layer (type)             & Output Shape      & Param \# \\ \hline
conv2d                  & (None, 32, 32, 64)  & 1792     & activation\_4           & (None, 8, 8, 256) & 0        & activation\_9            & (None, 4, 4, 512) & 0        \\ \hline
batch\_normalization    & (None, 32, 32, 64)  & 256      & conv2d\_5               & (None, 8, 8, 256) & 590080   & max\_pooling2d\_3        & (None, 2, 2, 512) & 0        \\ \hline
activation              & (None, 32, 32, 64)  & 0        & batch\_normalization\_5 & (None, 8, 8, 256) & 1024     & conv2d\_10               & (None, 2, 2, 512) & 2359808  \\ \hline
conv2d\_1               & (None, 32, 32, 64)  & 36928    & activation\_5           & (None, 8, 8, 256) & 0        & batch\_normalization\_10 & (None, 2, 2, 512) & 2048     \\ \hline
batch\_normalization\_1 & (None, 32, 32, 64)  & 256      & conv2d\_6               & (None, 8, 8, 256) & 590080   & activation\_10           & (None, 2, 2, 512) & 0        \\ \hline
activation              & (None, 32, 32, 64)  & 0        & batch\_normalization\_6 & (None, 8, 8, 256) & 1024     & conv2d\_11               & (None, 2, 2, 512) & 2359808  \\ \hline
max\_pooling2d          & (None, 16, 16, 64)  & 0        & activation\_6           & (None, 8, 8, 256) & 0        & batch\_normalization\_11 & (None, 2, 2, 512) & 2048     \\ \hline
conv2d\_2               & (None, 16, 16, 128) & 73856    & max\_pooling2d\_2       & (None, 4, 4, 256) & 0        & activation\_11           & (None, 2, 2, 512) & 0        \\ \hline
batch\_normalization\_2 & (None, 16, 16, 128) & 512      & conv2d\_7               & (None, 4, 4, 512) & 1180160  & conv2d\_12               & (None, 2, 2, 512) & 2359808  \\ \hline
activation\_2           & (None, 16, 16, 128) & 0        & batch\_normalization\_7 & (None, 4, 4, 512) & 2048     & batch\_normalization\_12 & (None, 2, 2, 512) & 2048     \\ \hline
conv2d\_3               & (None, 16, 16, 128) & 147584   & activation\_7           & (None, 4, 4, 512) & 0        & activation\_12           & (None, 2, 2, 512) & 0        \\ \hline
batch\_normalization\_3 & (None, 16, 16, 128) & 512      & conv2d\_8               & (None, 4, 4, 512) & 2359808  & max\_pooling2d\_4        & (None, 1, 1, 512) & 0        \\ \hline
activation\_3           & (None, 16, 16, 128) & 0        & batch\_normalization\_8 & (None, 4, 4, 512) & 2048     & average\_pooling2d       & (None, 1, 1, 512) & 0        \\ \hline
max\_pooling2d\_1       & (None, 8, 8, 128)   & 0        & activation\_8           & (None, 4, 4, 512) & 0        & flatten                  & (None, 512)       & 0        \\ \hline
conv2d\_4               & (None, 8, 8, 256)   & 295168   & conv2d\_9               & (None, 4, 4, 512) & 2359808  & dense                    & (None, 10)        & 5130     \\ \hline
batch\_normalization\_4 & (None, 8, 8, 256)   & 1024     & batch\_normalization\_9 & (None, 4, 4, 512) & 2048     &                          &                   &          \\ \hline

